IPA: Inference Pipeline Adaptation to Achieve High Accuracy and Cost-Efficiency

Efficiently optimizing multi-model inference pipelines for fast, accurate, and cost-effective inference is a crucial challenge in machine learning production systems, given their tight end-to-end latency requirements. To simplify the exploration of the vast and intricate trade-off space of latency, accuracy, and cost in inference pipelines, providers frequently opt to consider one of them. However, the challenge lies in reconciling latency, accuracy, and cost trade-offs. To address this challenge and propose a solution to efficiently manage model variants in inference pipelines, we present IPA, an online deep learning Inference Pipeline Adaptation system that efficiently leverages model variants for each deep learning task. Model variants are different versions of pre-trained models for the same deep learning task with variations in resource requirements, latency, and accuracy. IPA dynamically configures batch size, replication, and model variants to optimize accuracy, minimize costs, and meet user-defined latency Service Level Agreements (SLAs) using Integer Programming. It supports multi-objective settings for achieving different trade-offs between accuracy and cost objectives while remaining adaptable to varying workloads and dynamic traffic patterns. Navigating a wider variety of configurations allows \namex{} to achieve better trade-offs between cost and accuracy objectives compared to existing methods. Extensive experiments in a Kubernetes implementation with five real-world inference pipelines demonstrate that IPA improves end-to-end accuracy by up to 21% with a minimal cost increase. The code and data for replications are available at https://github.com/reconfigurable-ml-pipeline/ipa.

==> figs/draw-io-links.txt <==
All figures drawn in draw.io
https://drive.google.com/drive/folders/1e5xkxStd8SPQ7zS-SWFG_WEWTpthlpre?usp=sharing


==> sections/TODO.txt <==
DONE:


- As baselines add both FA2-low and FA2-high
- Add the table for each pipeline SLA
- SLO attainment comparison with baselines
- Resource allocation comparison with baselines (in terms of number cores)
- Analysis between two $\alpha$ and $\beta$ objectives
- Main comparisons, SLA violations, Cost (total cores), Accuracy
- Ablation study of LSTM
- Ablation study on batching, use the models that have more througput under batching


TODO:

- changing colors of lstm, abelation and IPA figures to a red theme
- Some per step latency figure to Address Pooyan's comment for the system design section - adapt GrandSLAM motivation figures
- Show the limitation of model switching that it is bounded to the fastest model latency
- technical design decision like the choice of minio
- The effect of base resource allocation
- Intra and Inter-op parallelism effect with removing the use of threading in pipelines
- evaluate effect of dropping
- effect of descision interval
- scalibility ananlysis of IPA
- Comparison between centralized and decentralized queues
- an experiment to show the none-linear corrlation between accuracy and cost objectives
